DSAF: Dynamic Slice Allocation Framework for 5G Core Network

Network slicing is a key to supporting different quality-of-service requirements for users and application in the 5G network. However, allocating network slices efficiently while providing a minimum guaranteed level of service in a mobile core is challenging. To address this question, in our previous work we proposed an optimization model to allocate slices. It provided a static and manual allocation of slices. In this paper, we extend our work to dynamically allocated slices. We propose a dynamic slice allocation framework for the 5G core network. The proposed framework provides user-interaction to request slices and any required services that need to run on a slice(s). It can accept a single or multiple allocation requests, and it dynamically allocates them. Additionally, the framework allocates slices in a balanced fashion across available resources. We compare our framework with the First Come First Serve and First Available allocation scheme.

==> FCFSK1.txt <==
Index	P1	P2	P3	P4	P5
1	6	7	4	0	0
2	10	11	12	0	0
3	18	18	16	0	0
4	23	22	21	0	0
5	28	26	28	0	0
6	32	41	38	0	0
7	37	46	45	0	0
8	41	53	50	0	0
9	47	60	55	0	0
10	54	66	59	0	0
11	61	73	66	0	0
12	65	78	72	0	0
13	69	85	78	0	0
14	76	93	85	0	0
15	84	93	93	8.928571429	0
16	90	97	98	8.928571429	0
17	94	97	98	11.16071429	3.125
18	94	97	98	11.16071429	3.125
19	99	97	98	11.16071429	9.821428571
20	99	97	98	11.16071429	9.821428571
21	99	97	98	11.16071429	9.821428571
22	99	97	98	11.16071429	9.821428571
23	99	97	98	11.16071429	9.821428571
24	99	97	98	11.16071429	9.821428571
25	99	97	98	11.16071429	9.821428571
26	99	97	98	11.16071429	9.821428571
27	99	97	98	11.16071429	9.821428571
28	99	97	98	11.16071429	9.821428571
29	99	97	98	11.16071429	9.821428571
30	99	97	98	11.16071429	9.821428571
31	99	97	98	11.16071429	9.821428571
32	99	97	98	11.16071429	9.821428571
33	99	97	98	11.16071429	9.821428571
34	99	97	98	11.16071429	9.821428571


==> FCFSK2.txt <==
Index	P1	P2	P3	P4	P5
1	13	4	0	0	0
2	21	12	0	0	0
3	36	16	0	0	0
4	45	21	0	0	0
5	54	28	0	0	0
6	73	38	0	0	0
7	83	45	0	0	0
8	94	50	0	0	0
9	100	62	0	0	0
10	100	75	4	0	0
11	100	89	11	0	0
12	100	98	17	0	0
13	100	98	28	2.678571429	0
14	100	98	43	5.803571429	0
15	100	98	59	14.73214286	0
16	100	98	69	16.96428571	0
17	100	98	78	20.08928571	0
18	100	98	91	23.21428571	0
19	100	98	96	33.03571429	0
20	100	98	96	37.94642857	1.785714286
21	100	98	96	44.19642857	10.71428571
22	100	98	96	52.67857143	17.41071429
23	100	98	96	61.60714286	20.08928571
24	100	98	96	66.51785714	23.21428571
25	100	98	96	72.76785714	26.33928571
26	100	98	96	77.67857143	29.01785714
27	100	98	96	83.03571429	37.94642857
28	100	98	96	88.83928571	41.07142857
29	100	98	96	94.19642857	42.85714286
30	100	98	96	94.19642857	42.85714286
31	100	98	96	94.19642857	42.85714286
32	100	98	96	94.19642857	42.85714286
33	100	98	96	94.19642857	42.85714286
34	100	98	96	94.19642857	42.85714286


==> FCFSK3.txt <==
Index	P1	P2	P3	P4	P5
1	17	0	0	0	0
2	33	0	0	0	0
3	52	0	0	0	0
4	66	0	0	0	0
5	82	0	0	0	0
6	86	25	0	0	0
7	86	42	0	0	0
8	86	58	0	0	0
9	86	76	0	0	0
10	86	93	0	0	0
11	86	100	14	0	0
12	86	100	29	0	0
13	86	100	46	0	0
14	86	100	68	0	0
15	86	100	84	8.928571429	0
16	86	100	84	15.625	0
17	86	100	84	22.76785714	0
18	86	100	84	31.69642857	0
19	86	100	84	43.75	0
20	86	100	84	50.44642857	0
21	86	100	84	65.625	0
22	86	100	84	80.80357143	0
23	86	100	84	92.41071429	0
24	86	100	84	97.32142857	3.125
25	86	100	84	97.32142857	12.5
26	86	100	84	97.32142857	20.08928571
27	86	100	84	97.32142857	34.375
28	86	100	84	97.32142857	43.30357143
29	86	100	84	97.32142857	50.44642857
30	86	100	84	97.32142857	64.28571429
31	86	100	84	97.32142857	71.875
32	86	100	84	97.32142857	85.26785714
33	86	100	84	97.32142857	92.41071429
34	86	100	84	97.32142857	97.76785714
35	86	100	84	97.32142857	97.76785714


==> K1.txt <==
Index	P1	P2	P3	P4	P5
1	0	0	4	3.125	2.678571429
2	4	8	8	3.125	2.678571429
3	11	16	8	3.125	4.464285714
4	15	16	13	5.357142857	4.464285714
5	19	16	13	8.482142857	6.696428571
6	34	16	17	8.482142857	11.16071429
7	34	21	22	11.60714286	11.16071429
8	34	28	26	13.83928571	11.16071429
9	34	35	32	13.83928571	13.39285714
10	40	35	39	15.625	13.39285714
11	40	42	39	18.75	16.51785714
12	45	42	43	21.42857143	16.51785714
13	52	42	47	21.42857143	19.19642857
14	52	50	54	21.42857143	22.32142857
15	60	50	62	30.35714286	22.32142857
16	64	56	62	30.35714286	24.55357143
17	69	60	62	30.35714286	27.67857143
18	74	67	70	30.35714286	27.67857143
19	81	67	75	30.35714286	34.375
20	87	72	75	32.14285714	34.375
21	87	79	82	41.07142857	34.375
22	87	94	86	41.07142857	41.07142857
23	92	94	86	43.75	47.76785714
24	96	94	93	46.875	47.76785714
25	96	94	100	50	50.89285714
26	96	100	100	52.67857143	53.125
27	100	100	100	54.91071429	56.25
28	100	100	100	54.91071429	56.25
29	100	100	100	54.91071429	56.25
30	100	100	100	54.91071429	56.25
31	100	100	100	54.91071429	56.25
32	100	100	100	54.91071429	56.25
33	100	100	100	54.91071429	56.25
34	100	100	100	54.91071429	56.25
35	100	100	100	54.91071429	56.25


==> K2.txt <==
Index	P1	P2	P3	P4	P5
1	0	0	4	5.803571429	0
2	12	4	4	5.803571429	0
3	12	4	12	5.803571429	4.910714286
4	12	13	12	5.803571429	7.142857143
5	21	13	12	8.928571429	7.142857143
6	21	23	31	8.928571429	7.142857143
7	21	23	31	11.16071429	12.5
8	32	28	31	11.16071429	12.5
9	32	33	31	16.96428571	12.5
10	32	33	38	16.96428571	16.96428571
11	46	40	38	16.96428571	16.96428571
12	46	46	47	16.96428571	16.96428571
13	46	46	47	21.875	19.64285714
14	46	46	54	21.875	26.33928571
15	46	66	54	29.01785714	26.33928571
16	52	66	54	29.01785714	30.35714286
17	59	66	54	33.03571429	30.35714286
18	59	66	62	33.03571429	35.71428571
19	74	66	62	38.39285714	35.71428571
20	74	66	67	38.39285714	40.17857143
21	74	86	67	44.64285714	40.17857143
22	74	86	71	44.64285714	53.57142857
23	79	92	86	44.64285714	53.57142857
24	86	92	86	49.55357143	53.57142857
25	93	99	93	49.55357143	53.57142857
26	99	99	98	52.23214286	53.57142857
27	99	99	98	57.58928571	62.5
28	99	99	98	63.39285714	65.625
29	99	99	98	68.30357143	67.85714286
30	99	99	98	73.21428571	76.78571429
31	99	99	98	79.01785714	78.57142857
32	99	99	98	87.94642857	83.03571429
33	99	99	98	89.73214286	88.39285714
34	99	99	98	91.51785714	91.96428571
35	99	99	98	91.51785714	91.96428571


==> K3.txt <==
Index	P1	P2	P3	P4	P5
1	17	0	0	0	0
2	17	16	0	0	0
3	17	16	19	0	0
4	17	16	19	6.25	0
5	17	16	19	6.25	7.142857143
6	17	16	19	19.19642857	7.142857143
7	17	33	19	19.19642857	7.142857143
8	17	33	19	19.19642857	14.28571429
9	35	33	19	19.19642857	14.28571429
10	35	33	36	19.19642857	14.28571429
11	35	33	36	19.19642857	23.66071429
12	39	44	36	19.19642857	23.66071429
13	45	44	47	19.19642857	23.66071429
14	45	44	47	29.01785714	23.66071429
15	45	52	67	29.01785714	27.23214286
16	45	52	67	29.01785714	33.92857143
17	54	52	67	32.14285714	33.92857143
18	54	59	67	37.94642857	33.92857143
19	59	59	67	37.94642857	43.75
20	64	59	67	42.41071429	43.75
21	71	79	74	42.41071429	43.75
22	75	79	74	55.80357143	43.75
23	90	79	74	55.80357143	48.66071429
24	94	86	81	55.80357143	48.66071429
25	94	93	88	55.80357143	51.78571429
26	99	99	94	55.80357143	51.78571429
27	99	99	99	64.73214286	54.91071429
28	99	99	99	64.73214286	63.83928571
29	99	99	99	64.73214286	70.98214286
30	99	99	99	73.66071429	75.89285714
31	99	99	99	81.25	75.89285714
32	99	99	99	90.17857143	80.35714286
33	99	99	99	90.17857143	87.5
34	99	99	99	93.75	89.28571429
35	99	99	99	93.75	89.28571429
